CoMeT: An Integrated Interval Thermal Simulation Toolchain for 2D, 2.5D, and 3D Processor-Memory Systems

Processing cores and the accompanying main memory working in tandem enable the modern processors. Dissipating heat produced from computation, memory access remains a significant problem for processors. Therefore, processor thermal management continues to be an active research topic. Most thermal management research takes place using simulations, given the challenges of measuring temperature in real processors. Since core and memory are fabricated on separate packages in most existing processors, with the memory having lower power densities, thermal management research in processors has primarily focused on the cores. Memory bandwidth limitations associated with 2D processors lead to high-density 2.5D and 3D packaging technology. 2.5D packaging places cores and memory on the same package. 3D packaging technology takes it further by stacking layers of memory on the top of cores themselves. Such packagings significantly increase the power density, making processors prone to heating. Therefore, mitigating thermal issues in high-density processors (packaged with stacked memory) becomes an even more pressing problem. However, given the lack of thermal modeling for memories in existing interval thermal simulation toolchains, they are unsuitable for studying thermal management for high-density processors. To address this issue, we present CoMeT, the first integrated Core and Memory interval Thermal simulation toolchain. CoMeT comprehensively supports thermal simulation of high- and low-density processors corresponding to four different core-memory configurations - off-chip DDR memory, off-chip 3D memory, 2.5D, and 3D. CoMeT supports several novel features that facilitate overlying system research. Compared to an equivalent state-of-the-art core-only toolchain, CoMeT adds only a ~5% simulation-time overhead. The source code of CoMeT has been made open for public use under the MIT license.

==> data/2.5D_coupling.csv <==
application,memory_enabled,memory_disabled
x264,81.92,77.42
mix1,79.52,74.52
gcc,79.59,71.98
nab,78.9,71.06
exchange,79.05,71.18
mix2,80.22,71.36
mcf,75.32,65.22
lbm,78.8,67.29








==> data/arch_comparison.csv <==
application,speedup,core_temp_rise,mem_temp_rise
dedup,1.76,4.5,1.55
streamcluster,4.29,3.86,9.56
vips,4.26,9.23,6.11
bodytrack,3.47,4.85,5.58
swaptions,3.13,7.18,0.47
blackscholes,1.49,2.42,0.51

==> data/benchmark_characterization.csv <==
application,core_temp,mem_temp,exec_time
dedup,72.18,73.89,988.0356
streamcluster,72.45,72.37,702.8905
vips,72.52,72.26,771.7042
bodytrack,73.10,72.05,474.1117
swaptions,72.72,71.09,194.7256
blackscholes,70.60,71.09,130.4753
lu.cont,73.63,71.17,19.1665
water.nsq,71.29,71.09,40.6418
radiosity,71.25,72.12,118.3883
raytrace,69.16,71.70,49.25787
barnes,70.07,71.26,232.1511
cholesky,68.45,70.49,100.0247
lbm,68.36,76.53,174.1969
mcf,67.72,73.30,96.0363
gcc,69.54,72.16,41.4513
nab,69.47,71.63,43.9417
x264,72.42,70.91,17.7057
exchange,69.60,70.89,44.1281



==> data/case_study.csv <==
t,total_ips,peak_frequency,core_power,memory_power,core_peak_temp,mem_peak_temp_0,mem_peak_temp_1,mem_peak_temp_2,mem_peak_temp_3,mem_peak_temp_4,mem_peak_temp_5,mem_peak_temp_6,mem_peak_temp_7
0,5748745523,3.6,9.472,0.000,57.78,71.12,70.78,70.08,69.01,67.56,65.73,63.50,60.88
1,10227297297,3.6,11.579,0.633,57.64,71.09,70.74,70.02,68.91,67.42,65.55,63.30,60.68
2,26240427240,4.0,39.388,0.316,58.43,71.01,70.66,69.93,68.82,67.36,65.56,63.45,61.08
3,33396093472,4.0,49.198,0.439,59.04,70.96,70.61,69.90,68.83,67.43,65.73,63.74,61.52
4,43271222532,4.0,62.748,0.433,59.82,70.96,70.62,69.94,68.92,67.60,66.00,64.15,62.10
5,56963163624,4.0,81.705,0.440,60.84,71.01,70.69,70.05,69.10,67.87,66.40,64.71,62.86
6,73625141292,4.0,104.597,0.439,62.12,71.14,70.84,70.26,69.38,68.26,66.94,65.44,63.84
7,73772960952,4.0,105.116,0.442,62.85,71.35,71.08,70.55,69.75,68.73,67.50,66.10,64.55
8,73772960952,4.0,104.854,0.442,63.38,71.64,71.40,70.91,70.16,69.19,68.02,66.66,65.12
9,73625141292,4.0,104.960,0.436,63.78,71.99,71.76,71.29,70.58,69.64,68.49,67.12,65.56
10,73772960952,4.0,104.930,0.445,64.10,72.36,72.14,71.69,70.98,70.06,68.91,67.53,65.93
11,73772960952,4.0,104.844,0.438,64.35,72.74,72.53,72.08,71.38,70.44,69.28,67.88,66.24
12,73625141292,4.0,104.909,0.440,64.56,73.14,72.92,72.47,71.75,70.81,69.62,68.18,66.50
13,73772960952,4.0,104.691,0.444,64.75,73.54,73.32,72.86,72.13,71.15,69.93,68.46,66.73
14,73772960952,4.0,104.864,0.433,64.91,73.92,73.71,73.23,72.49,71.48,70.22,68.71,66.94
15,73621480228,4.0,104.905,0.441,65.07,74.28,74.07,73.58,72.82,71.79,70.49,68.94,67.14
16,74382717049,4.0,106.088,0.480,65.26,74.64,74.42,73.92,73.14,72.09,70.76,69.18,67.35
17,74075956822,4.0,105.402,0.390,65.39,74.98,74.75,74.25,73.45,72.38,71.02,69.39,67.52
18,74534162491,4.0,106.173,0.384,65.55,75.29,75.06,74.55,73.74,72.64,71.26,69.60,67.70
19,74380800018,4.0,106.160,0.375,65.67,75.59,75.36,74.84,74.01,72.90,71.49,69.79,67.86
20,74380800018,4.0,106.034,0.367,65.79,75.87,75.64,75.11,74.27,73.14,71.71,69.97,68.01
21,74227437546,4.0,105.761,0.383,65.90,76.14,75.90,75.37,74.51,73.36,71.91,70.13,68.15
22,74380800018,4.0,106.009,0.387,66.02,76.39,76.15,75.61,74.75,73.58,72.10,70.30,68.29
23,74536079522,4.0,106.367,0.376,66.15,76.63,76.39,75.84,74.96,73.78,72.28,70.46,68.43
24,74227437546,4.0,105.785,0.369,66.24,76.85,76.61,76.06,75.17,73.97,72.46,70.61,68.55
25,74227437546,4.0,105.643,0.387,66.33,77.07,76.83,76.26,75.37,74.15,72.62,70.75,68.66
26,74382717049,4.0,105.980,0.386,66.43,77.28,77.03,76.46,75.55,74.33,72.78,70.89,68.78
27,74227437546,4.0,105.626,0.387,66.52,77.47,77.22,76.65,75.73,74.49,72.93,71.02,68.89
28,74075956822,4.0,105.632,0.384,66.62,77.65,77.40,76.82,75.90,74.65,73.08,71.15,69.00
29,72729054687,4.0,103.792,0.389,66.68,77.82,77.57,76.99,76.06,74.80,73.21,71.26,69.09
30,72435196327,4.0,102.994,0.564,66.71,78.00,77.74,77.16,76.21,74.94,73.33,71.36,69.16
31,71717121404,4.0,102.247,0.632,66.77,78.17,77.92,77.31,76.35,75.07,73.44,71.45,69.23
32,72004044860,4.0,102.500,0.640,66.83,78.33,78.08,77.46,76.49,75.19,73.55,71.55,69.30
33,72148334594,4.0,102.833,0.653,66.93,78.49,78.23,77.61,76.62,75.31,73.66,71.65,69.40
34,72290906593,4.0,102.926,0.633,67.01,78.63,78.37,77.75,76.75,75.43,73.77,71.75,69.49
35,72004044860,4.0,102.342,0.655,67.08,78.77,78.51,77.88,76.88,75.54,73.88,71.85,69.57
36,72581235027,4.0,103.200,0.652,67.19,78.90,78.64,78.01,77.01,75.66,73.99,71.95,69.67
37,72290906593,4.0,102.920,0.640,67.25,79.03,78.77,78.13,77.13,75.77,74.09,72.05,69.75
38,72002295894,4.0,102.601,0.630,67.34,79.15,78.89,78.26,77.24,75.87,74.19,72.14,69.85
39,72000578159,4.0,102.618,0.652,67.42,79.27,79.01,78.37,77.36,75.98,74.29,72.24,69.93
40,72290906593,4.0,102.836,0.636,67.50,79.39,79.13,78.49,77.47,76.09,74.39,72.33,70.02
41,72146616859,4.0,102.733,0.633,67.59,79.50,79.24,78.60,77.58,76.19,74.49,72.43,70.11
42,72290906593,4.0,102.787,0.645,67.68,79.61,79.35,78.71,77.69,76.30,74.59,72.52,70.20
43,71858006160,4.0,102.349,0.629,67.76,79.72,79.46,78.82,77.79,76.40,74.69,72.62,70.28
44,72004044860,4.0,102.579,0.705,67.84,79.83,79.57,78.93,77.90,76.51,74.78,72.71,70.37
45,72581235027,4.0,103.334,0.612,67.96,79.93,79.67,79.03,78.00,76.61,74.89,72.81,70.48
46,72289157627,4.0,102.924,0.503,68.04,80.02,79.76,79.12,78.10,76.71,74.98,72.90,70.56
47,4880698015,1.0,3.221,0.495,65.02,80.11,79.84,79.18,78.10,76.57,74.57,71.98,68.79
48,4838886509,1.0,3.209,0.160,63.80,80.11,79.80,79.05,77.84,76.12,73.87,71.06,67.67
49,4851755840,1.0,3.207,0.154,62.96,79.96,79.61,78.78,77.45,75.60,73.21,70.28,66.83
50,4820588102,1.0,3.199,0.156,62.37,79.69,79.31,78.43,77.03,75.10,72.63,69.65,66.19
51,4878049780,1.0,3.220,0.156,61.95,79.34,78.95,78.03,76.59,74.62,72.12,69.14,65.71
52,4854403827,1.0,3.215,0.161,61.65,78.95,78.54,77.61,76.15,74.17,71.68,68.71,65.33
53,4883449684,1.0,3.224,0.156,61.43,78.54,78.13,77.19,75.73,73.76,71.29,68.36,65.04
54,4870241856,1.0,3.219,0.159,61.27,78.13,77.72,76.79,75.34,73.39,70.95,68.06,64.81
55,4870156498,1.0,3.219,0.159,61.14,77.74,77.32,76.40,74.97,73.04,70.64,67.81,64.62
56,72435196327,4.0,102.985,0.160,64.15,77.36,76.96,76.07,74.72,72.96,70.87,68.60,66.31
57,72729054687,4.0,103.756,0.505,65.40,77.10,76.74,75.95,74.76,73.22,71.41,69.42,67.40
58,72729054687,4.0,103.526,0.502,66.27,77.01,76.70,76.00,74.94,73.57,71.94,70.12,68.22
59,72727273727,4.0,103.696,0.498,66.90,77.06,76.78,76.16,75.20,73.93,72.42,70.69,68.84
60,72727273727,4.0,103.351,0.498,67.36,77.21,76.96,76.39,75.48,74.29,72.84,71.15,69.32
61,72435196327,4.0,103.262,0.498,67.70,77.43,77.20,76.65,75.78,74.62,73.22,71.53,69.70
62,72581235027,4.0,103.507,0.503,67.99,77.69,77.47,76.94,76.09,74.94,73.55,71.86,70.01
63,72435196327,4.0,103.258,0.501,68.20,77.98,77.75,77.23,76.39,75.25,73.85,72.15,70.26
64,72729054687,4.0,103.516,0.499,68.38,78.26,78.04,77.52,76.68,75.53,74.12,72.40,70.48
65,72875093387,4.0,103.651,0.505,68.54,78.55,78.33,77.81,76.96,75.80,74.37,72.62,70.67
66,73771113626,4.0,104.972,0.548,68.72,78.84,78.62,78.08,77.22,76.05,74.61,72.84,70.87
67,73469999504,4.0,104.541,0.447,68.84,79.11,78.89,78.35,77.48,76.29,74.82,73.03,71.03
68,73771113626,4.0,104.824,0.442,68.98,79.37,79.15,78.60,77.72,76.51,75.03,73.22,71.19
69,73922594350,4.0,105.375,0.443,69.10,79.62,79.40,78.84,77.95,76.73,75.23,73.39,71.34
70,73922594350,4.0,105.144,0.438,69.22,79.86,79.64,79.08,78.17,76.94,75.42,73.56,71.48
71,74074075074,4.0,105.188,0.445,69.33,80.09,79.86,79.30,78.39,77.14,75.60,73.72,71.61
72,4918095597,1.0,3.238,0.443,66.26,80.31,80.07,79.48,78.49,77.09,75.25,72.83,69.84
73,4923909101,1.0,3.240,0.139,65.03,80.41,80.14,79.45,78.32,76.71,74.61,71.94,68.73
74,4901961784,1.0,3.230,0.141,64.18,80.37,80.05,79.27,78.02,76.27,74.00,71.20,67.89
75,4894209261,1.0,3.228,0.139,63.58,80.19,79.84,79.00,77.66,75.82,73.46,70.59,67.27
76,4934379949,1.0,3.242,0.139,63.16,79.92,79.55,78.67,77.29,75.40,72.99,70.11,66.79
77,4907345423,1.0,3.236,0.137,62.85,79.60,79.21,78.32,76.91,75.00,72.58,69.71,66.43
78,4928880844,1.0,3.245,0.136,62.63,79.26,78.86,77.96,76.55,74.63,72.23,69.38,66.15
79,4891455168,1.0,3.225,0.136,62.47,78.90,78.51,77.60,76.20,74.30,71.91,69.10,65.93
80,4934291615,1.0,3.246,0.137,62.35,78.56,78.16,77.26,75.87,73.99,71.64,68.86,65.74
81,4886098509,1.0,3.226,0.137,62.25,78.22,77.82,76.94,75.56,73.70,71.39,68.65,65.59
82,4899348451,1.0,3.228,0.135,62.18,77.90,77.51,76.63,75.27,73.45,71.16,68.47,65.47
83,73922594350,4.0,105.146,0.138,65.30,77.61,77.23,76.39,75.11,73.45,71.48,69.35,67.25
84,73922594350,4.0,105.237,0.437,66.58,77.43,77.10,76.35,75.23,73.78,72.09,70.24,68.39
85,74074075074,4.0,105.154,0.442,67.48,77.42,77.13,76.48,75.49,74.20,72.69,70.99,69.25
86,73922594350,4.0,105.115,0.439,68.13,77.55,77.30,76.72,75.81,74.63,73.23,71.61,69.91
87,73320366105,4.0,104.471,0.442,68.58,77.78,77.55,77.01,76.17,75.05,73.70,72.11,70.41
88,73771113626,4.0,104.984,0.569,68.95,78.08,77.86,77.35,76.53,75.44,74.12,72.54,70.82
89,73320366105,4.0,104.682,0.608,69.22,78.40,78.19,77.69,76.90,75.82,74.51,72.91,71.15
90,73469999504,4.0,104.837,0.610,69.46,78.75,78.54,78.05,77.25,76.17,74.85,73.23,71.44
91,73320366105,4.0,104.746,0.611,69.63,79.09,78.89,78.39,77.59,76.51,75.16,73.50,71.67
92,73771113626,4.0,105.225,0.606,69.81,79.43,79.23,78.73,77.91,76.81,75.44,73.75,71.88
93,73621480228,4.0,104.892,0.607,69.94,79.77,79.56,79.05,78.22,77.10,75.70,73.98,72.06
94,73771113626,4.0,105.153,0.608,70.08,80.08,79.88,79.36,78.52,77.37,75.95,74.19,72.23
95,4880956611,1.0,3.227,0.613,67.03,80.38,80.16,79.61,78.69,77.39,75.66,73.35,70.50
96,4886315978,1.0,3.228,0.187,65.82,80.56,80.30,79.66,78.59,77.07,75.07,72.50,69.41
97,4920831649,1.0,3.244,0.185,64.98,80.59,80.28,79.55,78.35,76.67,74.50,71.79,68.60
98,4889204429,1.0,3.233,0.192,64.39,80.48,80.14,79.33,78.05,76.27,74.00,71.22,67.99
99,4918174774,1.0,3.242,0.188,63.97,80.27,79.91,79.06,77.73,75.89,73.56,70.75,67.53
100,4883424014,1.0,3.230,0.190,63.67,80.01,79.63,78.76,77.40,75.53,73.18,70.38,67.18
101,4891447163,1.0,3.231,0.188,63.46,79.71,79.33,78.45,77.07,75.21,72.85,70.07,66.91
102,4915578765,1.0,3.243,0.190,63.30,79.40,79.02,78.13,76.76,74.90,72.57,69.81,66.70
103,4875667481,1.0,3.223,0.188,63.18,79.10,78.71,77.83,76.47,74.62,72.31,69.59,66.53
104,4909984633,1.0,3.237,0.183,63.08,78.80,78.41,77.54,76.19,74.37,72.09,69.40,66.39
105,4872779063,1.0,3.225,0.190,63.01,78.51,78.13,77.27,75.93,74.13,71.88,69.23,66.27
106,4899558900,1.0,3.233,0.184,62.95,78.24,77.86,77.01,75.69,73.92,71.70,69.08,66.17
107,4912817440,1.0,3.243,0.187,62.90,77.99,77.62,76.78,75.47,73.72,71.53,68.95,66.08
108,73469999504,4.0,104.857,0.182,66.02,77.76,77.40,76.59,75.37,73.78,71.89,69.86,67.88
109,73619632902,4.0,104.776,0.603,67.30,77.66,77.33,76.62,75.55,74.17,72.55,70.80,69.05
110,73471846830,4.0,104.875,0.608,68.21,77.71,77.43,76.81,75.86,74.63,73.20,71.59,69.93
111,73924476098,4.0,105.311,0.607,68.88,77.89,77.65,77.09,76.23,75.11,73.77,72.25,70.61
112,75790145097,4.0,107.536,0.569,69.44,78.17,77.95,77.44,76.63,75.57,74.29,72.80,71.18
113,75473689401,4.0,107.231,0.324,69.83,78.48,78.29,77.80,77.03,76.01,74.75,73.26,71.61
114,75630922105,4.0,107.440,0.315,70.14,78.84,78.65,78.18,77.43,76.42,75.16,73.65,71.97
115,75473689401,4.0,107.446,0.321,70.38,79.21,79.03,78.56,77.81,76.81,75.53,73.99,72.27
116,75630922105,4.0,107.494,0.323,70.59,79.59,79.41,78.94,78.19,77.17,75.87,74.29,72.53
117,75630922105,4.0,107.540,0.323,70.76,79.96,79.78,79.31,78.55,77.51,76.18,74.55,72.75
118,75630922105,4.0,107.523,0.326,70.91,80.32,80.14,79.66,78.88,77.82,76.46,74.80,72.95
119,4896665399,1.0,3.230,0.324,67.81,80.66,80.46,79.96,79.10,77.87,76.20,73.96,71.20
120,4929092857,1.0,3.242,0.098,66.57,80.90,80.66,80.04,79.03,77.58,75.63,73.12,70.10
121,4961433371,1.0,3.257,0.096,65.72,80.97,80.68,79.97,78.81,77.20,75.08,72.42,69.29
122,4899304952,1.0,3.232,0.098,65.12,80.89,80.57,79.79,78.54,76.81,74.59,71.85,68.68
123,4915456215,1.0,3.238,0.095,64.70,80.72,80.38,79.55,78.24,76.44,74.17,71.40,68.22
124,4942349317,1.0,3.246,0.094,64.40,80.49,80.13,79.28,77.94,76.10,73.80,71.03,67.87
125,4910010895,1.0,3.238,0.090,64.18,80.22,79.85,78.99,77.63,75.79,73.48,70.72,67.61
126,4910098365,1.0,3.235,0.093,64.02,79.93,79.56,78.70,77.34,75.50,73.20,70.47,67.39
127,4939648599,1.0,3.245,0.091,63.90,79.65,79.27,78.41,77.06,75.24,72.95,70.25,67.22
128,4904653561,1.0,3.234,0.095,63.80,79.37,78.99,78.14,76.80,74.99,72.73,70.07,67.08
129,4910045882,1.0,3.236,0.093,63.73,79.10,78.73,77.88,76.55,74.77,72.54,69.91,66.96
130,4934291615,1.0,3.242,0.089,63.67,78.84,78.48,77.63,76.33,74.56,72.36,69.76,66.86
131,4955996120,1.0,3.256,0.097,63.62,78.61,78.24,77.41,76.12,74.38,72.20,69.64,66.78
132,4896639351,1.0,3.231,0.096,63.58,78.38,78.02,77.20,75.92,74.20,72.05,69.52,66.70
133,4928863352,1.0,3.243,0.091,63.54,78.18,77.82,77.00,75.74,74.04,71.92,69.42,66.63
134,4931661390,1.0,3.245,0.094,63.51,77.99,77.63,76.83,75.58,73.90,71.80,69.33,66.57
135,75314466409,4.0,107.049,0.099,66.70,77.82,77.47,76.70,75.53,74.00,72.22,70.31,68.44
136,75471699113,4.0,107.397,0.324,68.04,77.75,77.45,76.77,75.75,74.44,72.93,71.29,69.65
137,72882218011,4.0,103.743,0.322,68.90,77.84,77.58,77.00,76.11,74.95,73.60,72.10,70.52
138,72289157627,4.0,102.989,0.617,69.50,78.09,77.86,77.34,76.53,75.48,74.21,72.75,71.18
139,71571144427,4.0,102.060,0.628,69.92,78.43,78.22,77.73,76.97,75.96,74.72,73.27,71.67
140,72289157627,4.0,102.847,0.627,70.29,78.82,78.62,78.15,77.41,76.42,75.18,73.72,72.09
141,72289157627,4.0,102.825,0.630,70.57,79.22,79.04,78.58,77.84,76.85,75.60,74.10,72.42
142,72144867893,4.0,102.706,0.628,70.79,79.64,79.46,79.00,78.25,77.25,75.97,74.43,72.70
143,72000578159,4.0,102.527,0.628,70.96,80.05,79.87,79.40,78.64,77.61,76.31,74.72,72.94
144,4896700046,1.0,3.230,0.629,68.02,80.44,80.25,79.75,78.91,77.72,76.11,73.97,71.30
145,4851798044,1.0,3.213,0.188,66.86,80.70,80.47,79.87,78.89,77.49,75.61,73.18,70.28
146,4857026392,1.0,3.213,0.194,66.06,80.82,80.54,79.85,78.73,77.17,75.12,72.54,69.53
147,4833549548,1.0,3.204,0.199,65.50,80.80,80.48,79.72,78.51,76.84,74.69,72.03,68.97
148,4867516861,1.0,3.216,0.191,65.11,80.67,80.34,79.54,78.26,76.52,74.31,71.62,68.55
149,4854378406,1.0,3.216,0.194,64.82,80.49,80.14,79.31,78.00,76.22,73.99,71.29,68.23
150,4867499790,1.0,3.217,0.190,64.62,80.27,79.91,79.07,77.75,75.95,73.71,71.02,67.98
151,4875599691,1.0,3.221,0.192,64.47,80.04,79.67,78.82,77.50,75.70,73.46,70.79,67.79
152,4841391865,1.0,3.207,0.195,64.36,79.79,79.43,78.58,77.26,75.47,73.25,70.60,67.64
153,4862654908,1.0,3.213,0.196,64.27,79.56,79.19,78.35,77.03,75.26,73.05,70.43,67.51
154,4854907185,1.0,3.214,0.197,64.20,79.33,78.96,78.12,76.82,75.07,72.88,70.29,67.41
155,4852125845,1.0,3.210,0.192,64.15,79.11,78.74,77.91,76.62,74.89,72.73,70.17,67.32
156,4846586562,1.0,3.209,0.194,64.10,78.90,78.54,77.72,76.44,74.72,72.59,70.06,67.24
157,4851789734,1.0,3.211,0.194,64.06,78.71,78.35,77.54,76.27,74.57,72.46,69.96,67.17
158,4841366811,1.0,3.206,0.197,64.03,78.53,78.17,77.37,76.12,74.43,72.34,69.88,67.11
159,4865004952,1.0,3.216,0.193,64.00,78.37,78.01,77.22,75.98,74.31,72.24,69.80,67.06
160,4843955727,1.0,3.208,0.201,63.97,78.21,77.86,77.07,75.84,74.19,72.14,69.73,67.00
161,4854378406,1.0,3.213,0.192,63.94,78.07,77.72,76.94,75.72,74.08,72.05,69.66,66.96
162,4880749731,1.0,3.223,0.196,63.92,77.95,77.60,76.82,75.61,73.99,71.97,69.60,66.92
163,72000578159,4.0,102.369,0.197,66.98,77.83,77.50,76.75,75.61,74.13,72.40,70.56,68.72
164,72000578159,4.0,102.522,0.641,68.26,77.84,77.53,76.87,75.87,74.59,73.12,71.53,69.89
165,72146616859,4.0,102.583,0.640,69.16,77.98,77.72,77.14,76.26,75.13,73.81,72.34,70.78
166,73771113626,4.0,105.063,0.684,69.89,78.25,78.02,77.51,76.71,75.68,74.44,73.04,71.52
167,73771113626,4.0,104.847,0.574,70.42,78.60,78.40,77.93,77.19,76.21,75.01,73.63,72.09
168,73771113626,4.0,104.915,0.506,70.80,79.01,78.83,78.38,77.65,76.70,75.51,74.12,72.54
169,73771113626,4.0,105.086,0.507,71.10,79.45,79.27,78.83,78.11,77.16,75.96,74.53,72.90
170,74074075074,4.0,105.536,0.501,71.37,79.89,79.72,79.28,78.55,77.59,76.36,74.90,73.23
171,73771113626,4.0,104.925,0.508,71.55,80.34,80.16,79.71,78.97,77.98,76.73,75.21,73.48
172,4907389265,1.0,3.234,0.503,68.55,80.76,80.57,80.09,79.27,78.12,76.54,74.45,71.82
173,4942447335,1.0,3.249,0.158,67.38,81.06,80.83,80.25,79.28,77.90,76.05,73.67,70.79
174,4907327844,1.0,3.235,0.159,66.56,81.20,80.93,80.25,79.14,77.59,75.56,73.01,70.02
175,4913073786,1.0,3.236,0.157,65.99,81.20,80.89,80.14,78.94,77.27,75.13,72.49,69.45
176,4923523512,1.0,3.239,0.155,65.59,81.09,80.76,79.97,78.71,76.96,74.76,72.08,69.03
177,4875410144,1.0,3.222,0.156,65.30,80.92,80.57,79.76,78.46,76.68,74.44,71.75,68.71
178,4923559195,1.0,3.240,0.154,65.10,80.72,80.36,79.52,78.21,76.42,74.17,71.48,68.47
179,4931653192,1.0,3.244,0.158,64.94,80.49,80.13,79.29,77.96,76.17,73.93,71.26,68.27
180,4915368315,1.0,3.240,0.158,64.83,80.25,79.89,79.05,77.73,75.95,73.72,71.07,68.12
181,4894104038,1.0,3.226,0.155,64.74,80.02,79.66,78.82,77.51,75.74,73.53,70.91,67.99
182,4934247121,1.0,3.243,0.153,64.67,79.80,79.44,78.61,77.31,75.55,73.36,70.78,67.89
183,4899339682,1.0,3.232,0.159,64.62,79.59,79.23,78.40,77.11,75.38,73.20,70.66,67.80
184,4883467429,1.0,3.222,0.151,64.57,79.39,79.03,78.21,76.93,75.21,73.07,70.55,67.72
185,4945067875,1.0,3.249,0.156,64.53,79.20,78.84,78.03,76.77,75.07,72.94,70.46,67.65
186,4888668683,1.0,3.226,0.155,64.50,79.02,78.67,77.87,76.62,74.93,72.83,70.37,67.59
187,4894026018,1.0,3.225,0.153,64.47,78.86,78.51,77.71,76.47,74.80,72.72,70.29,67.54
188,4947822249,1.0,3.251,0.155,64.44,78.71,78.36,77.58,76.35,74.69,72.63,70.22,67.49
189,4872770507,1.0,3.221,0.155,64.41,78.57,78.23,77.45,76.23,74.59,72.54,70.16,67.45
190,4915385981,1.0,3.236,0.145,64.39,78.45,78.10,77.33,76.12,74.49,72.46,70.10,67.41
191,4961433371,1.0,3.256,0.151,64.37,78.33,77.99,77.22,76.02,74.40,72.39,70.05,67.37
192,4893991116,1.0,3.230,0.156,64.35,78.22,77.88,77.12,75.92,74.32,72.32,70.00,67.33
193,4888668683,1.0,3.224,0.145,64.33,78.12,77.79,77.02,75.84,74.24,72.26,69.95,67.30
194,4939737808,1.0,3.245,0.150,64.31,78.03,77.70,76.94,75.76,74.17,72.21,69.91,67.27
195,4862246144,1.0,3.217,0.154,64.29,77.95,77.61,76.86,75.69,74.11,72.15,69.87,67.24
196,73771113626,4.0,104.985,0.153,67.45,77.88,77.55,76.83,75.72,74.29,72.63,70.87,69.11
197,73619632902,4.0,104.919,0.501,68.75,77.91,77.63,76.99,76.03,74.79,73.38,71.88,70.31
198,74534162491,4.0,106.260,0.562,69.73,78.10,77.86,77.31,76.46,75.38,74.12,72.74,71.26
199,74227437546,4.0,105.774,0.396,70.41,78.41,78.20,77.71,76.94,75.96,74.78,73.46,71.98
200,74536079522,4.0,106.194,0.394,70.94,78.80,78.61,78.15,77.45,76.52,75.37,74.05,72.56
201,74534162491,4.0,106.157,0.394,71.32,79.24,79.06,78.63,77.95,77.04,75.89,74.55,73.01
202,74689441994,4.0,106.449,0.395,71.63,79.71,79.54,79.12,78.44,77.52,76.35,74.98,73.39
203,74534162491,4.0,106.112,0.399,71.86,80.18,80.01,79.59,78.91,77.97,76.77,75.35,73.70
204,4915675230,1.0,3.241,0.400,68.85,80.64,80.46,80.01,79.25,78.15,76.63,74.62,72.05
205,4886175518,1.0,3.231,0.123,67.68,80.97,80.76,80.21,79.29,77.96,76.16,73.86,71.04
206,4915430039,1.0,3.242,0.122,66.87,81.15,80.89,80.24,79.18,77.68,75.70,73.23,70.29
207,4883701886,1.0,3.228,0.122,66.31,81.19,80.89,80.16,79.00,77.39,75.30,72.72,69.73
208,4883604846,1.0,3.229,0.122,65.91,81.12,80.79,80.02,78.78,77.10,74.95,72.32,69.32
209,4910098881,1.0,3.242,0.121,65.63,80.98,80.64,79.83,78.56,76.83,74.65,72.01,69.01
210,4880844863,1.0,3.228,0.122,65.42,80.80,80.45,79.63,78.34,76.58,74.39,71.75,68.77
211,4928961329,1.0,3.247,0.123,65.27,80.60,80.25,79.42,78.12,76.36,74.17,71.54,68.58
212,4883484500,1.0,3.229,0.124,65.16,80.40,80.04,79.21,77.91,76.15,73.97,71.37,68.44
213,4894129451,1.0,3.233,0.123,65.08,80.19,79.83,79.00,77.70,75.95,73.79,71.22,68.32
214,4891455168,1.0,3.231,0.122,65.01,79.98,79.63,78.80,77.52,75.78,73.63,71.09,68.22
215,4896840342,1.0,3.233,0.122,64.96,79.79,79.43,78.62,77.34,75.62,73.49,70.98,68.13
216,4907433323,1.0,3.237,0.120,64.91,79.61,79.25,78.44,77.18,75.47,73.37,70.88,68.06
217,4875427298,1.0,3.228,0.120,64.87,79.43,79.08,78.28,77.02,75.33,73.25,70.79,68.00
218,4883397966,1.0,3.227,0.122,64.84,79.27,78.92,78.13,76.88,75.21,73.14,70.71,67.94
219,4912755756,1.0,3.242,0.122,64.81,79.12,78.78,77.99,76.75,75.10,73.05,70.64,67.89
220,4872916639,1.0,3.223,0.122,64.78,78.99,78.64,77.86,76.63,74.99,72.96,70.57,67.84
221,4923470511,1.0,3.246,0.118,64.76,78.86,78.52,77.74,76.52,74.90,72.88,70.51,67.80
222,4883389284,1.0,3.228,0.123,64.74,78.74,78.40,77.63,76.42,74.81,72.81,70.46,67.76
223,4905040177,1.0,3.237,0.120,64.72,78.64,78.30,77.53,76.33,74.73,72.74,70.41,67.73
224,4912807980,1.0,3.241,0.123,64.70,78.54,78.20,77.43,76.24,74.66,72.68,70.36,67.70
225,4859716996,1.0,3.220,0.118,64.68,78.44,78.11,77.35,76.17,74.59,72.62,70.32,67.67
226,4888685922,1.0,3.229,0.122,64.66,78.36,78.03,77.27,76.09,74.52,72.57,70.28,67.64
227,4864971139,1.0,3.221,0.120,64.65,78.28,77.95,77.20,76.03,74.47,72.52,70.24,67.61
228,4896812502,1.0,3.233,0.120,64.63,78.21,77.88,77.13,75.96,74.41,72.48,70.21,67.59
229,4902075473,1.0,3.237,0.121,64.62,78.15,77.82,77.07,75.91,74.37,72.44,70.18,67.56
230,4875461608,1.0,3.225,0.119,64.60,78.09,77.76,77.01,75.86,74.32,72.41,70.15,67.54
231,4899331128,1.0,3.235,0.121,64.59,78.03,77.70,76.96,75.81,74.28,72.37,70.12,67.52
232,4667833843,1.0,3.134,0.123,64.57,77.98,77.65,76.91,75.77,74.24,72.34,70.10,67.50
233,32901207200,4.0,47.916,0.167,67.69,77.94,77.62,76.90,75.82,74.44,72.80,71.03,69.23
234,24390246902,4.0,35.556,0.290,68.90,77.98,77.71,77.08,76.14,74.92,73.49,71.89,70.18
235,24390246902,4.0,35.453,0.198,69.71,78.17,77.93,77.38,76.55,75.47,74.17,72.65,70.91
236,24390246902,4.0,35.449,0.196,70.26,78.46,78.26,77.77,77.01,76.01,74.76,73.28,71.52
237,24539880301,4.0,35.645,0.194,70.67,78.83,78.65,78.19,77.47,76.49,75.27,73.79,71.99
238,24390246902,4.0,35.558,0.194,70.95,79.23,79.06,78.61,77.91,76.94,75.71,74.20,72.35
239,24539880301,4.0,35.593,0.195,71.16,79.64,79.47,79.03,78.32,77.34,76.10,74.55,72.64
240,24390246902,4.0,35.551,0.194,71.32,80.04,79.87,79.42,78.70,77.71,76.43,74.84,72.87
241,1628667495,1.0,1.790,0.190,68.33,80.41,80.23,79.76,78.96,77.80,76.21,74.07,71.22
242,1636664211,1.0,1.794,0.066,67.22,80.68,80.46,79.89,78.93,77.56,75.71,73.30,70.25
243,1639347262,1.0,1.797,0.066,66.49,80.78,80.52,79.85,78.77,77.24,75.23,72.69,69.55
244,1628667495,1.0,1.790,0.067,66.01,80.75,80.45,79.72,78.55,76.93,74.83,72.22,69.05
245,1647449458,1.0,1.799,0.067,65.68,80.62,80.30,79.53,78.31,76.63,74.49,71.85,68.69
246,1615511885,1.0,1.785,0.066,65.45,80.44,80.10,79.31,78.07,76.36,74.20,71.56,68.43
247,1636664211,1.0,1.793,0.065,65.29,80.23,79.89,79.09,77.83,76.12,73.96,71.33,68.27
248,1642039125,1.0,1.797,0.067,65.18,80.02,79.67,78.87,77.61,75.90,73.75,71.14,68.15
249,1618125977,1.0,1.787,0.066,65.09,79.80,79.45,78.65,77.40,75.70,73.57,70.99,68.05
250,1642039125,1.0,1.795,0.066,65.03,79.60,79.25,78.45,77.21,75.53,73.41,70.85,67.97
251,1631324370,1.0,1.793,0.067,64.98,79.40,79.06,78.27,77.03,75.37,73.27,70.74,67.90
252,1620748543,1.0,1.787,0.067,64.94,79.22,78.88,78.10,76.87,75.22,73.14,70.64,67.85
253,1647449458,1.0,1.799,0.066,64.90,79.06,78.72,77.94,76.73,75.09,73.03,70.55,67.80
254,1618125977,1.0,1.787,0.067,64.87,78.91,78.57,77.80,76.60,74.98,72.94,70.47,67.76
255,1636664211,1.0,1.794,0.066,64.84,78.77,78.44,77.67,76.48,74.87,72.84,70.40,67.72
256,1642039125,1.0,1.797,0.067,64.82,78.65,78.32,77.56,76.37,74.77,72.76,70.34,67.69
257,1623379623,1.0,1.788,0.067,64.80,78.54,78.21,77.45,76.27,74.69,72.69,70.28,67.66
258,1633989928,1.0,1.792,0.066,64.78,78.44,78.11,77.36,76.19,74.61,72.62,70.23,67.63
259,1628667495,1.0,1.791,0.067,64.76,78.34,78.01,77.27,76.10,74.54,72.56,70.19,67.61
260,1623379623,1.0,1.787,0.066,64.74,78.26,77.93,77.19,76.03,74.47,72.51,70.16,67.58
261,1642039125,1.0,1.797,0.066,64.72,78.19,77.86,77.12,75.97,74.41,72.46,70.14,67.56
262,1623379623,1.0,1.789,0.067,64.71,78.12,77.79,77.05,75.91,74.36,72.42,70.11,67.54
263,1633989928,1.0,1.791,0.066,64.69,78.06,77.73,77.00,75.85,74.31,72.37,70.08,67.52
264,1633989928,1.0,1.794,0.067,64.68,78.00,77.68,76.94,75.81,74.27,72.34,70.06,67.51
265,1623379623,1.0,1.789,0.067,64.66,77.95,77.62,76.89,75.76,74.23,72.30,70.04,67.49
266,24242427242,4.0,35.361,0.066,67.75,77.90,77.59,76.89,75.81,74.42,72.78,70.96,69.18
267,24390246902,4.0,35.547,0.232,68.97,77.96,77.68,77.06,76.13,74.93,73.51,71.91,70.15
268,24390246902,4.0,35.408,0.153,69.77,78.15,77.91,77.37,76.55,75.48,74.18,72.69,70.97
269,24390246902,4.0,35.541,0.154,70.33,78.45,78.24,77.76,77.00,76.01,74.78,73.31,71.59
270,24539880301,4.0,35.660,0.150,70.74,78.82,78.63,78.18,77.46,76.50,75.29,73.82,72.06
271,24390246902,4.0,35.561,0.155,71.02,79.22,79.05,78.61,77.90,76.94,75.73,74.24,72.42
272,24539880301,4.0,35.600,0.152,71.24,79.64,79.46,79.03,78.32,77.35,76.11,74.58,72.71
273,24539880301,4.0,35.611,0.157,71.41,80.04,79.87,79.42,78.71,77.72,76.45,74.88,72.95
274,1615511885,1.0,1.786,0.153,68.42,80.42,80.24,79.76,78.97,77.82,76.24,74.11,71.29
275,1647449458,1.0,1.799,0.055,67.31,80.69,80.46,79.89,78.95,77.58,75.74,73.35,70.32
276,1618125977,1.0,1.788,0.054,66.58,80.79,80.52,79.86,78.79,77.27,75.27,72.74,69.63
277,1631324370,1.0,1.792,0.052,66.09,80.76,80.46,79.74,78.57,76.96,74.87,72.27,69.13
278,1631324370,1.0,1.792,0.055,65.76,80.64,80.31,79.55,78.34,76.67,74.53,71.91,68.77
279,1615511885,1.0,1.785,0.053,65.54,80.46,80.12,79.34,78.10,76.40,74.25,71.62,68.50
280,1650168016,1.0,1.799,0.053,65.38,80.26,79.91,79.12,77.86,76.16,74.01,71.40,68.30
281,1618125977,1.0,1.788,0.055,65.26,80.04,79.70,78.90,77.64,75.95,73.80,71.21,68.18
282,1623379623,1.0,1.788,0.052,65.18,79.83,79.49,78.69,77.44,75.75,73.62,71.05,68.08
283,1633989928,1.0,1.795,0.053,65.11,79.63,79.29,78.49,77.25,75.57,73.47,70.92,68.01
284,1612906226,1.0,1.784,0.056,65.06,79.44,79.10,78.31,77.08,75.42,73.33,70.81,67.94
285,1647449458,1.0,1.799,0.053,65.02,79.27,78.93,78.14,76.92,75.27,73.20,70.71,67.89
286,1615511885,1.0,1.786,0.053,64.99,79.11,78.77,77.99,76.78,75.15,73.09,70.62,67.85
287,1636664211,1.0,1.794,0.052,64.96,78.96,78.62,77.85,76.65,75.03,73.00,70.54,67.81
288,1631324370,1.0,1.792,0.053,64.93,78.83,78.49,77.73,76.54,74.93,72.91,70.47,67.77
289,1620748543,1.0,1.788,0.053,64.90,78.71,78.37,77.61,76.43,74.83,72.83,70.41,67.74
290,1633989928,1.0,1.793,0.055,64.88,78.60,78.26,77.51,76.34,74.75,72.76,70.35,67.71
291,1612906226,1.0,1.784,0.053,64.86,78.50,78.17,77.42,76.25,74.67,72.69,70.30,67.68
292,1636664211,1.0,1.793,0.055,64.84,78.41,78.08,77.33,76.17,74.60,72.63,70.25,67.66
293,1618125977,1.0,1.787,0.055,64.82,78.33,78.00,77.25,76.10,74.54,72.58,70.21,67.64
294,1633989928,1.0,1.793,0.053,64.81,78.26,77.93,77.19,76.03,74.48,72.53,70.18,67.62
295,1623379623,1.0,1.790,0.054,64.79,78.19,77.86,77.12,75.98,74.43,72.49,70.16,67.60
296,1623379623,1.0,1.788,0.052,64.77,78.13,77.80,77.06,75.92,74.38,72.44,70.13,67.58
297,1642039125,1.0,1.796,0.053,64.76,78.07,77.75,77.01,75.88,74.34,72.41,70.11,67.56


==> data/motivational2_1GHz.csv <==
t,ips_ocean,ips_swaptions
0,1677539609,2237414543
1,783085356,1578013168
2,787401575,1607717042
3,885739593,1636661211
4,1180637544,1631321370
5,780031201,1639344262
6,1098901099,1628664495
7,784929356,1618122977
8,787401575,1623376623
9,777604977,1615508885
10,783085356,1636661211
11,1160092807,1620745543
12,909090909,1644736842
13,995024876,1618122977
14,1098901099,1628664495
15,786163522,1618122977
16,786163522,1631321370
17,777604977,1652892562
18,783699060,1623376623
19,1140250855,1633986928
20,928505107,1633986928
21,995024876,1620745543
22,1098901099,1636661211
23,787401575,1615508885
24,785545954,1639344262
25,777604977,1636661211
26,784929356,1633986928
27,1119820829,1642036125
28,948766603,1618122977
29,994035785,1628664495
30,1097694841,1633986928
31,788022065,1639344262
32,784313725,1644736842
33,777604977,1639344262
34,785545954,1618122977
35,1101321586,1633986928
36,968054211,1620745543
37,994035785,1644736842
38,1083423619,1631321370
39,801924619,1636661211
40,783699060,1642036125
41,777604977,1620745543
42,786782061,1639344262
43,1081081081,1639344262
44,988142292,1631321370
45,995024876,1644736842
46,1060445387,1647446458
47,824402308,1626016260
48,783085356,1639344262
49,777000777,1631321370
50,788022065,1626016260
51,1061571125,1655629139
52,1007049345,1636661211
53,995024876,1644736842
54,1037344398,1633986928
55,847457627,1628664495
56,781860829,1626016260
57,777604977,1644736842
58,788643533,1647446458
59,1041666667,1636661211
60,1026694045,1647446458
61,996015936,1623376623
62,1015228426,1631321370
63,870322019,1626016260
64,780640125,1631321370
65,778210117,1655629139
66,1168224299,1594896332
67,813008130,1633986928
68,948766603,1618122977
69,1135073780,1631321370
70,850340136,1642036125
71,1090512541,1636661211
72,920810313,1636661211
73,933706816,1655629139
74,925925926,1628664495
75,909918107,1631321370
76,908265213,1650165017
77,927643785,1628664495
78,928505107,1636661211
79,918273646,1658374793
80,903342367,1647446458
81,991080278,1610305958
82,812347685,1644736842
83,885739593,1605136437
84,922509225,1647446458
85,924214418,1633986928
86,908265213,1623376623
87,902527076,1639344262
88,818330606,1602564103
89,824402308,1623376623
90,1396648045,1615508885
91,823045267,1644736842
92,784313725,1623376623
93,803212851,1633986928
94,1262626263,1623376623
95,913242009,1620745543
96,868809731,1628664495
97,1097694841,1636661211
98,783699060,1639344262
99,789265983,1636661211
100,777604977,1628664495
101,781250000,1642036125
102,1184834123,1620745543
103,909918107,1626016260
104,972762646,1628664495
105,1098901099,1623376623
106,787401575,1650165017
107,786163522,1636661211
108,776397516,1615508885
109,784929356,1658374793
110,1117318436,1626016260
111,953288847,1647446458
112,995024876,1666666667
113,1097694841,1658374793
114,788022065,1636661211
115,785545954,1636661211
116,853242321,1650165017
117,1161440186,1631321370
118,782472613,1639344262
119,789265983,1661129568
120,945179584,1650165017
121,1119820829,1631321370
122,913242009,1644736842
123,888888889,1658374793
124,1082251082,1647446458
125,777000777,1647446458
126,788643533,1652892562
127,784929356,1658374793
128,833333333,1650165017
129,1233045623,1642036125
130,912408759,1642036125
131,867302689,1663893511
132,1101321586,1642036125
133,779423227,1652892562
134,789889415,1655629139
135,1069518717,1647446458
136,1011122346,1605136437
137,813669650,1631321370
138,1212121212,1626016260
139,892060660,1626016260
140,850340136,1639344262
141,1107419712,1612903226
142,928505107,1636661211
143,931966449,1602564103
144,919963201,1639344262
145,904159132,1618122977
146,914913083,1636661211
147,931098696,1631321370
148,923361034,1615508885
149,913242009,1633986928
150,1053740780,1623376623
151,811688312,1639344262
152,821692687,1620745543
153,913242009,1631321370
154,924214418,1644736842
155,919117647,1623376623
156,904977376,1631321370
157,865800866,1618122977
158,816326531,1623376623
159,1020408163,1626016260
160,1233045623,1628664495
161,780031201,1650165017
162,788643533,1623376623
163,781250000,1642036125
164,777604977,1658374793
165,1254705144,1661129568
166,909918107,1650165017
167,906618314,1647446458
168,1097694841,1647446458
169,783699060,1647446458
170,789265983,1631321370
171,896057348,1650165017
172,1121076233,1663893511
173,777604977,1647446458
174,789265983,1650165017
175,1122334456,1644736842
176,963391137,1636661211
177,813669650,1644736842
178,1246882793,1647446458
179,861326443,1655629139
180,896860987,1663893511
181,1064962726,1642036125
182,929368030,1644736842
183,931966449,1650165017
184,919117647,1655629139
185,904159132,1650165017
186,915750916,1652892562
187,931966449,1652892562
188,923361034,1663893511
189,911577028,1633986928
190,1043841336,1618122977
191,811688312,1647446458
192,831255195,1633986928
193,914076782,1636661211
194,924214418,1655629139
195,918273646,1626016260
196,904977376,1631321370
197,858369099,1626016260
198,816993464,1626016260
199,1068376068,1647446458
200,1182033097,1642036125
201,778210117,1631321370
202,789265983,1639344262
203,783085356,1628664495
204,777000777,1650165017
205,787401575,1658374793
206,785545954,1633986928
207,874125874,1644736842
208,1141552511,1647446458
209,781250000,1633986928
210,789265983,1626016260
211,780031201,1652892562
212,778210117,1633986928
213,1297016861,1631321370
214,811030008,1655629139
215,843881857,1631321370
216,1228501229,1626016260
217,849617672,1642036125
218,1083423619,1631321370
219,917431193,1647446458
220,932835821,1661129568
221,926784059,1642036125
222,911577028,1628664495
223,906618314,1644736842
224,925069380,1628664495
225,929368030,1633986928
226,919117647,1658374793
227,904977376,1647446458
228,1004016064,1623376623
229,813008130,1650165017
230,872600349,1628664495
231,920810313,1644736842
232,924214418,1650165017
233,910746812,1658374793
234,902527076,1644736842
235,828500414,1631321370
236,817661488,1647446458
237,1300390117,1642036125
238,934579439,1636661211
239,780640125,1647446458
240,778210117,1658374793
241,789265983,1652892562
242,999000999,1618122977
243,1068376068,1655629139
244,991080278,1623376623
245,931098696,1639344262
246,963391137,1661129568
247,777604977,1642036125
248,782472613,1628664495
249,1166861144,1644736842
250,857632933,1618122977
251,783085356,1639344262
252,785545954,1642036125
253,1288659794,1620745543
254,812347685,1647446458
255,910746812,1623376623
256,1169590643,1628664495
257,850340136,1642036125
258,1086956522,1639344262
259,919117647,1642036125
260,933706816,1661129568
261,925069380,1642036125
262,910746812,1633986928
263,907441016,1647446458
264,926784059,1631321370
265,929368030,1631321370
266,918273646,1655629139
267,904159132,1642036125
268,997008973,1642036125
269,811688312,1633986928
270,880281690,1631321370
271,921658986,1626016260
272,924214418,1661129568
273,909918107,1639344262
274,902527076,1639344262
275,822368421,1639344262
276,816993464,1620745543
277,1353179973,1631321370
278,875656743,1636661211
279,782472613,1631321370
280,776397516,1647446458
281,788022065,1658374793
282,784929356,1626016260
283,840336134,1633986928
284,1173708920,1652892562
285,783085356,1639344262
286,789265983,1636661211
287,778816199,1655629139
288,780031201,1652892562
289,1209189843,1636661211
290,910746812,1633986928
291,951474786,1650165017
292,1097694841,1631321370
293,783699060,1639344262
294,789265983,1658374793
295,968992248,1652892562
296,1106194690,1600000000
297,813008130,1642036125
298,1097694841,1612903226
299,1000000000,1650165017
300,851788756,1642036125
301,1098901099,1631321370
302,925925926,1639344262
303,932835821,1623376623
304,922509225,1628664495
305,906618314,1628664495
306,912408759,1628664495
307,930232558,1655629139
308,925069380,1633986928
309,914913083,1623376623
310,979431929,1636661211
311,896860987,1636661211
312,813669650,1636661211
313,906618314,1642036125
314,924214418,1644736842
315,921658986,1633986928
316,906618314,1647446458
317,880281690,1618122977
318,816326531,1639344262
319,944287063,1628664495
320,1310615990,1633986928
321,784313725,1655629139
322,789265983,1647446458
323,777000777,1618122977
324,781250000,1650165017
325,789265983,1618122977
326,957854406,1639344262
327,1107419712,1655629139
328,939849624,1631321370
329,935453695,1623376623
330,1010101010,1639344262
331,777000777,1618122977
332,784929356,1644736842
333,1106194690,1633986928
334,918273646,1631321370
335,780640125,1650165017
336,777604977,1620745543
337,789265983,1633986928
338,1009081736,1652892562
339,1059322034,1636661211
340,997008973,1628664495
341,936329588,1658374793
342,953288847,1636661211
343,777604977,1628664495
344,781860829,1644736842
345,1285347044,1626016260
346,529661017,1633986928
347,nan,1652892562
348,nan,1642036125
349,nan,1639344262
350,nan,1633986928
351,nan,1620745543
352,nan,1631321370
353,nan,1652892562
354,nan,1633986928
355,nan,1628664495
356,nan,1633986928
357,nan,1615508885
358,nan,1644736842
359,nan,1618122977
360,nan,1642036125
361,nan,1642036125
362,nan,1620745543
363,nan,1639344262
364,nan,1626016260
365,nan,1642036125
366,nan,1650165017
367,nan,1626016260
368,nan,1639344262
369,nan,1647446458
370,nan,1623376623
371,nan,1636661211
372,nan,1628664495
373,nan,1631321370
374,nan,1652892562
375,nan,1636661211
376,nan,1636661211
377,nan,1644736842
378,nan,1633986928
379,nan,1639344262
380,nan,1661129568
381,nan,1663893511
382,nan,1644736842
383,nan,1633986928
384,nan,1644736842
385,nan,1639344262
386,nan,1636661211
387,nan,1652892562
388,nan,1663893511
389,nan,1631321370
390,nan,1636661211
391,nan,1655629139
392,nan,1647446458
393,nan,1652892562
394,nan,1647446458
395,nan,1655629139
396,nan,1658374793
397,nan,1639344262
398,nan,1633986928
399,nan,1655629139
400,nan,1650165017
401,nan,1650165017
402,nan,1658374793
403,nan,1639344262
404,nan,1626016260
405,nan,1612903226
406,nan,1631321370
407,nan,1628664495
408,nan,1642036125
409,nan,1610305958
410,nan,1631321370
411,nan,1600000000
412,nan,1631321370
413,nan,1612903226
414,nan,1636661211
415,nan,1626016260
416,nan,1615508885
417,nan,1620745543
418,nan,1623376623
419,nan,1636661211
420,nan,1626016260
421,nan,1636661211
422,nan,1631321370
423,nan,1618122977
424,nan,1633986928
425,nan,1610305958
426,nan,1633986928
427,nan,1620745543
428,nan,1639344262
429,nan,1642036125
430,nan,1575441463


==> data/motivational2_4GHz.csv <==
t,ips_ocean,ips_swaptions
0,2045454545,2317093727
1,2087682672,5961251863
2,2371072910,5961251863
3,2225932109,5997001499
4,2108592514,6006006006
5,2464571781,6024096386
6,2283105023,6015037594
7,2009040683,6015037594
8,2500000000,6125574273
9,2355712603,6240249610
10,2007024586,6201550388
11,2398081535,6211180124
12,2455494168,6240249610
13,2007024586,6230529595
14,2388059701,6259780908
15,2332361516,6230529595
16,2144772118,6339144216
17,2175095160,6299212598
18,2399520096,6309148265
19,2285714286,6349206349
20,2009040683,6329113924
21,2522068096,6279434851
22,2333722287,6125574273
23,2010050251,6024096386
24,2396644697,5988023952
25,2458512600,6015037594
26,2043944813,6015037594
27,1593625498,5063291139
28,1836547291,5479452055
29,1683501684,5524861878
30,2143622722,6269592476
31,2044989775,6299212598
32,2035623410,6299212598
33,2043944813,6309148265
34,1876172608,6201550388
35,1784121320,6134969325
36,2051282051,6339144216
37,1876172608,6106870229
38,1830663616,5997001499
39,2149382053,6240249610
40,2399520096,6230529595
41,2399520096,6299212598
42,2057613169,6240249610
43,2243409983,6299212598
44,2322880372,6211180124
45,2285714286,6269592476
46,2008032129,6230529595
47,2541296061,6211180124
48,2306805075,6289308176
49,2142474558,6211180124
50,2082248829,6259780908
51,2395209581,6153846154
52,2447980416,6220839813
53,2009040683,6191950464
54,2388059701,6211180124
55,2280501710,6191950464
56,2194185409,6220839813
57,1960784314,5961251863
58,1620089105,5830903790
59,1845869866,5979073244
60,2037697402,6106870229
61,2048131080,6259780908
62,2032520325,6269592476
63,2046035806,6250000000
64,2044989775,6201550388
65,1603849238,5797101449
66,2051282051,6106870229
67,2041858091,6060606061
68,1578531965,5681818182
69,2249718785,6024096386
70,2008032129,6144393241
71,2398081535,5979073244
72,2443494197,6144393241
73,2012072435,6462035541
74,2217294900,6420545746
75,2125398512,6430868167
76,1581652827,6220839813
77,1864801865,6269592476
78,1915708812,6329113924
79,2047082907,6359300477
80,2031488065,6106870229
81,2043944813,6106870229
82,2034587996,6088280061
83,1749016178,5763688761
84,1912045889,6033182504
85,2048131080,6106870229
86,1749781277,5891016200
87,2072538860,6079027356
88,2026342452,6289308176
89,2012072435,6289308176
90,2047082907,6279434851
91,2175095160,6309148265
92,2009040683,6299212598
93,1848428835,5988023952
94,1893043067,5882352941
95,1607717042,5822416303
96,2140181915,6134969325
97,2044989775,6191950464
98,2034587996,6240249610
99,2044989775,6211180124
100,1915708812,6015037594
101,1737619461,5943536404
102,2052334531,6250000000
103,1921229587,6134969325
104,1760563380,5997001499
105,2182214948,6250000000
106,2011060835,6269592476
107,2490660025,6250000000
108,2355712603,6172839506
109,2094240838,6116207951
110,2129925453,6060606061
111,2004008016,5865102639
112,1570475069,5657708628
113,1889466226,5706134094
114,2007024586,5934718101
115,2048131080,5847417280
116,2033553635,nan
117,2050230651,nan
118,2087682672,nan
119,1581652827,nan
120,2055498458,nan
121,2046035806,nan
122,1625355547,nan
123,2228412256,nan
124,2008032129,nan
125,2009040683,nan
126,2218524681,nan
127,2013085053,nan
128,2503128911,nan
129,2348796242,nan
130,2056555270,nan
131,1717475311,nan
132,1851851852,nan
133,1867413632,nan
134,2055498458,nan
135,2042900919,nan
136,2040816327,nan
137,2041858091,nan
138,1818181818,nan
139,1861330852,nan
140,2055498458,nan
141,1814058957,nan
142,1973359645,nan
143,2089864159,nan
144,2009040683,nan
145,2399520096,nan
146,2447980416,nan
147,2012072435,nan
148,2219755827,nan
149,2013085053,nan
150,2398081535,nan
151,2450980392,nan
152,2009040683,nan


==> data/motivational_temperature.csv <==
t,interval,trace
0,71.12,71.12
1,71.34,71.37
2,71.49,71.52
3,71.55,71.60
4,71.64,71.69
5,71.73,71.78
6,71.76,71.80
7,71.79,71.87
8,71.88,71.96
9,71.90,71.98
10,71.93,72.01
11,72.00,72.10
12,72.05,72.11
13,72.05,72.14
14,72.11,72.23
15,72.19,72.27
16,72.20,72.29
17,72.22,72.36
18,72.29,72.42
19,72.31,72.41
20,72.32,72.46
21,72.39,72.53
22,72.43,72.53
23,72.42,72.55
24,72.47,72.62
25,72.54,72.63
26,72.53,72.64
27,72.54,72.71
28,72.63,73.14
29,72.84,73.72
30,73.10,74.35
31,73.32,74.44
32,73.54,74.44
33,73.73,74.42
34,73.78,74.38
35,73.79,74.63
36,73.79,74.92
37,73.80,74.87
38,73.86,74.99
39,74.04,75.33
40,74.16,75.31
41,74.13,75.14
42,74.09,74.96
43,74.24,74.87
44,74.39,74.74
45,74.41,74.60
46,74.31,74.51
47,74.18,74.45
48,74.12,74.33
49,74.08,74.27
50,73.98,74.33
51,73.91,74.36
52,73.90,74.27
53,73.83,74.18
54,73.78,74.17
55,73.78,74.12
56,73.91,74.04
57,73.90,74.16
58,73.82,74.45
59,73.80,74.99
60,73.81,75.54
61,73.77,75.73
62,73.72,75.67
63,73.74,75.61
64,73.93,75.53
65,74.15,75.62
66,74.35,75.99
67,74.54,75.91
68,74.71,75.88
69,74.79,76.28
70,74.78,76.28
71,74.76,76.14
72,74.74,75.94
73,74.74,75.75
74,74.89,75.67
75,75.04,75.75
76,75.00,75.83
77,74.95,76.27
78,75.03,76.72
79,75.18,76.98
80,75.24,76.84
81,75.16,76.71
82,75.04,76.57
83,74.91,76.49
84,74.86,76.88
85,74.93,76.83
86,74.89,76.70
87,75.02,77.02
88,75.18,77.08
89,75.34,76.91
90,75.47,76.73
91,75.61,76.67
92,75.65,76.55
93,75.59,76.52
94,75.53,76.87
95,75.49,77.27
96,75.46,77.61
97,75.59,77.48
98,75.72,77.33
99,75.66,77.18
100,75.59,77.03
101,75.66,77.34
102,75.79,77.37
103,75.83,77.25
104,75.73,77.43
105,75.64,77.58
106,75.61,77.43
107,75.61,77.20
108,75.54,76.97
109,75.66,76.81
110,75.80,76.81
111,75.93,76.72
112,76.05,77.01
113,76.16,77.41
114,76.17,77.88
115,76.11,77.81
116,76.04,77.66
117,75.99,77.52
118,75.96,77.38
119,76.09,77.56
120,76.19,77.71
121,76.12,77.58
122,76.04,77.64
123,76.12,77.90
124,76.24,77.79
125,76.27,77.61
126,76.17,77.56
127,76.02,77.42
128,75.88,77.22
129,75.82,77.02
130,75.88,76.88
131,75.84,77.05
132,75.97,77.49
133,76.12,77.95
134,76.26,78.08
135,76.39,77.95
136,76.51,77.82
137,76.52,77.68
138,76.46,77.70
139,76.40,78.03
140,76.35,77.92
141,76.33,77.84
142,76.46,78.18
143,76.56,78.17
144,76.48,77.99
145,76.41,77.79
146,76.51,77.55
147,76.63,77.40
148,76.64,77.39
149,76.54,77.30
150,76.46,77.15
151,76.48,76.98
152,76.40,76.77
153,76.27,nan
154,76.16,nan
155,76.11,nan
156,76.25,nan
157,76.41,nan
158,76.56,nan
159,76.69,nan
160,76.82,nan
161,76.85,nan
162,76.80,nan
163,76.74,nan
164,76.69,nan
165,76.67,nan
166,76.81,nan
167,76.92,nan
168,76.85,nan
169,76.78,nan
170,76.86,nan
171,76.99,nan
172,77.01,nan
173,76.92,nan
174,76.83,nan
175,76.67,nan
176,76.56,nan
177,76.55,nan
178,76.58,nan
179,76.53,nan
180,76.43,nan
181,76.34,nan


==> data/overhead.csv <==
x,application,norm_sim_time
1,dedup,1.09
2,streamcluster,1.1
3,vips,1.04
4,bodytrack,1.02
5,swaptions,1.01
6,blackscholes,1.01
7.3,\normalfont Average,1.05



==> data/power_temperature.csv <==
temperature,dynamic,static
27,0.33,0.1
37,0.33,0.12
47,0.33,0.14
57,0.33,0.16
67,0.33,0.18
77,0.33,0.21
87,0.33,0.23
97,0.33,0.26
